Biometrics Recognition Using Deep Learning: A Survey

Deep learning-based models have been very successful in achieving state-of-the-art results in many of the computer vision, speech recognition, and natural language processing tasks in the last few years. These models seem a natural fit for handling the ever-increasing scale of biometric recognition problems, from cellphone authentication to airport security systems. Deep learning-based models have increasingly been leveraged to improve the accuracy of different biometric recognition systems in recent years. In this work, we provide a comprehensive survey of more than 120 promising works on biometric recognition (including face, fingerprint, iris, palmprint, ear, voice, signature, and gait recognition), which deploy deep learning models, and show their strengths and potentials in different applications. For each biometric, we first introduce the available datasets that are widely used in the literature and their characteristics. We will then talk about several promising deep learning works developed for that biometric, and show their performance on popular public benchmarks. We will also discuss some of the main challenges while using these models for biometric recognition, and possible future directions to which research in this area is headed.

==> csv/ear.csv <==
{Method}, {Dataset}, {Accuracy}
{\textbf{Zhang et al \cite{zhang2019few}}}, {UERC}, {62.48 $\pm$ 0.09\%}
{\textbf{Eyiokur et al \cite{eyiokur2017domain}}}, UERC, 63.62\%
{\textbf{Zhang et al \cite{zhang2019few}}}, AMI, 99.94 $\pm$ 0.05\%
{\textbf{Omara et al \cite{omara2018learning}}}, IITD I, 99.5\%
{\textbf{Omara et al \cite{omara2018learning}}}, USTB II, 99\%
{\textbf{Sinha et al \cite{sinha2019convolutional}}}, USTB III, 97.9\%
{\textbf{Tian et al \cite{tian2016ear}}}, USTB III, 98.27\%
{\textbf{Emersic et al \cite{emersic2017training}}}, Composed, 62\%

==> csv/fingerprint.csv <==
Method, Dataset, Performance
{\textbf{FingerNet \cite{finger_5}}}, PolyU, Acc=95.70\%
{\textbf{Multi-Siamese \cite{finger_8}}}, PolyU, EER=8.39\%
%{\textbf{DFTL \cite{finger_4}}}, PolyU2D, Acc=100\%
%{\textbf{DFTL \cite{finger_4}}}, IITD, Acc=98.65\%
%{\textbf{DFTL \cite{finger_4}}}, CASIA-WHT, Acc=98\%
%{\textbf{DFTL \cite{finger_4}}}, CASIA-BLU, Acc=100\%
{\textbf{MENet \cite{finger_1}}}, FVC 2002, EER=0.78\%
{\textbf{MENet \cite{finger_1}}}, FVC 2004, EER=5.45\%
{\textbf{Deep CNN \cite{pandya2018fingerprint}}}, Composed, Acc=98.21\%

==> csv/gait.csv <==
Method, Dataset, Accuracy, Notes
{\textbf{Kusakunniran et al \cite{kusakunniran2014recognizing} (Classical)}}, CASIA-B, 79.66\%, Different scenes
{\textbf{Kusakunniran et al\cite{kusakunniran2013recognizing} (Classical)}}, CASIA-B, 68.50\%, Different views
{\textbf{Muramatsu et al \cite{muramatsu2015view} (Classical)}}, OU-ISIR, 70.51\%, -
{\textbf{Muramatsu et al \cite{muramatsu2015cross} (Classical)}}, OU-ISIR, 72.80\%, -
{\textbf{Yan et al \cite{yan2015multi}}}, CASIA-B, 95\%, Different scenes
{\textbf{Yan et al \cite{yan2015multi}}}, CASIA-B, 30.55\%, Different views
{\textbf{Alotaibi et al \cite{alotaibi2017improved}}}, CASIA-B, 86.70\%, Different scenes
{\textbf{Alotaibi et al \cite{alotaibi2017improved}}}, CASIA-B, 85.51\%, Different views
{\textbf{Wu et al \cite{wu2016comprehensive}}}, CASIA-B, 84.67\%, Different views
{\textbf{Li et al \cite{li2017deepgait}}}, OU-ISIR, 95.04\%, -
{\textbf{Zhang et al \cite{zhang2016siamese}}}, OU-ISIR, 95\%, -
{\textbf{Wu et al \cite{wu2016comprehensive}}}, OU-ISIR, 94.80\%, -
{\textbf{Shiraga et al \cite{shiraga2016geinet}}}, OU-ISIR, 90.45\%, -

==> csv/palmprint.csv <==
Method, Dataset, Accuracy
{\textbf{RSM \cite{rida2019palmprint} (Classical)}}, PolyU, 99.97\%
{\textbf{\shortstack{JDCFR \cite{palm_9}\\~}}}, \shortstack{Hyper-\\spectral}, \shortstack{99.62\%\\~}
{\textbf{DMRL \cite{xu2019multi}}}, PolyU, 99.65\%
{\textbf{MobileNetV2 \cite{michele2019mobilenet}}}, PolyU, 99.95\%
{\textbf{Deform-invariant \cite{jalali2015deformation}}}, PolyU, 99.98\%
{\textbf{Deep Scattering \cite{palm_2}}}, PolyU, 100\%
{\textbf{MobileNetV2+SVM \cite{michele2019mobilenet}}}, PolyU, 100\%

==> csv/signature.csv <==
Method, Dataset, Accuracy
{\textbf{Embedding \cite{rantzsch2016signature}}}, ICDAR (Japanese), 93.39\%
{\textbf{Embedding \cite{rantzsch2016signature}}}, ICDAR (Dutch), 81.76\%
{\textbf{SIGAN \cite{wang2019signature}}}, Composed, 91.2\%

==> csv/signature_eer.csv <==
Method, Dataset, EER
{\textbf{Hafemann et al \cite{hafemann2016writer}}}, GPDS-160, 10.70\%
{\textbf{Yilmaz et al \cite{yilmaz2016score}}}, GPDS-160, 6.97\%
{\textbf{Souza et al \cite{souza2018writer}}}, GPDS-160, 2.86\%
{\textbf{Hafemann et al \cite{hafemann2017learning}}}, GPDS-160, 2.63\%
{\textbf{Soleimani et al \cite{soleimani2016deep}}}, GPDS-300, 20.94\%
{\textbf{Hafemann et al \cite{hafemann2016writer}}}, GPDS-300, 12.83\%
{\textbf{Souza et al \cite{souza2018writer}}}, GPDS-300, 3.34\%
{\textbf{Hafemann et al \cite{hafemann2017learning}}}, GPDS-300, 3.15\%

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


